Average annual total sunspot area in the last 410 years: The most probable values and limits of their uncertainties

The aim of this work is to create a long (410 years) series of average annual total sunspot areas AR - physically-based index of sunspot activity. We used telescopic observations of the AR index in 1832-1868 and 1875-2020, as well as the relationship between AR and long series of sunspot indices SN (ISN version 2.0) and sunspot groups GN (Svalgaard and Schatten (2016) GSN version). The Royal Greenwich observatory series after 1976 is extended by the Kislovodsk Mountain Astronomical Station data. When reconstructing AR from SN, it is taken into account that the function AR = f (SN) has a nonlinear systematic character and uncertainty associated with the heterogeneity of these indices. Therefore, in addition to modeling the most probable AR values, predictive limits of reconstruction uncertainty are determined. In the interval 1610-1699 the reconstruction we carried out on the basis of the GN series using the previously proposed decomposition in pseudo-phase space method (DPS). The resulting series NO21y is freely available online. We show that for this series the empirical Gnevyshev-Ohl rule and Waldmeier effect are fulfilled. Wavelet analysis reveals periodicities of 8.4-13.8 years for the main cycle (with a sharp decrease of the period before the global Maunder and Dalton minima) and a two-component Gleissberg cycle with typical periods of 50-60 years and 90-110 years.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
